A method to estimate stellar ages from kinematical data

We present a method to build a probability density function (pdf) for the age of a star based on its peculiar velocities $U$, $V$ and $W$ and its orbital eccentricity. The sample used in this work comes from the Geneva-Copenhagen Survey (GCS) which contains both the spatial velocities, orbital eccentricities and isochronal ages for about $14\,000$ stars. Using the GCS stars, we fitted the parameters that describe the relations between the distributions of kinematical properties and age. This parametrization allows us to obtain an age probability from the kinematical data. From this age pdf, we estimate an individual average age for the star using the most likely age and the expected age. We have obtained the stellar age pdf for the age of $9\,102$ stars from the GCS and have shown that the distribution of individual ages derived from our method is in good agreement with the distribution of isochronal ages. We also observe a decline in the mean metallicity with our ages for stars younger than 7 Gyr, similar to the one observed for isochronal ages. This method can be useful for the estimation of rough stellar ages for those stars that fall in areas of the HR diagram where isochrones are tightly crowded. As an example of this method, we estimate the age of Trappist-1, which is a M8V star, obtaining the age of $t(UVW) = 12.50(+0.29-6.23)$ Gyr.

==> README.txt <==
- The manuscript .tex file with changes in boldface is the main_revised_final_clean.tex
- table.tex contains the data for the appendix A table and is used as input in main_revised_final_clean.tex
- All images are in the /images folder


==> Source (2)/README.txt <==
- The manuscript .tex file with changes in boldface is the main_revised_final_clean.tex
- table.tex contains the data for the appendix A table and is used as input in main_revised_final_clean.tex
- All images are in the /images folder

